A fast, dense Chebyshev solver for electronic structure on GPUs

Matrix diagonalization is almost always involved in computing the density matrix needed in quantum chemistry calculations. In the case of modest matrix sizes ($\lesssim$ 5000), performance of traditional dense diagonalization algorithms on modern GPUs is underwhelming compared to the peak performance of these devices. This motivates the exploration of alternative algorithms better suited to these types of architectures. We newly derive, and present in detail, an existing Chebyshev expansion algorithm [W. Liang et al, J. Chem. Phys. 2003] whose number of required matrix multiplications scales with the square root of the number of terms in the expansion. Focusing on dense matrices of modest size, our implementation on GPUs results in large speed ups when compared to diagonalization. Additionally, we improve upon this existing method by capitalizing on the inherent task parallelism and concurrency in the algorithm. This improvement is implemented on GPUs by using CUDA and HIP streams via the MAGMA library and leads to a significant speed up over the serial-only approach for smaller ($\lesssim$ 1000) matrix sizes. Lastly, we apply our technique to a model system with a high density of states around the Fermi level which typically presents significant challenges.

==> accuracy.dat <==
25 0.145281719816664
36 0.098192268479016
49 0.066237452951995
64 0.044221049135779
81 0.029253698595752
100 0.017644343002159
121 0.008814601357972
144 0.005526299950533
169 0.002342464219905
196 0.001251768620502
225 0.000583278051396
256 0.000261780018316
289 0.000084142624104
324 0.000041670445677
361 0.000014816253211
400 0.000011929101282
441 0.000009241140055
484 0.000012430527306
529 0.000014628396246
576 0.000014849892253
625 0.000014387205849
676 0.000010592299681
729 0.000011257214326
784 0.000014369366742
841 0.000010507483791
900 0.000011594513254
961 0.000014120688038
1024 0.000013205941327


==> data/1000-v100.dat <==
25    1.074401913875598025e+00
36    1.004755564009891522e+00
49    1.102611625947767404e+00
64    1.118730518560498766e+00
81    1.121038153330941256e+00
100   1.130006691520887063e+00
121   1.135882352941176565e+00
144   1.149268213794776505e+00
169   1.153670341489647644e+00
196   1.184237995824634737e+00
225   1.215507742272226466e+00
256   1.141620023233709924e+00
289   1.139819091608929913e+00
324   1.202270017223866061e+00
361   1.184847633195487138e+00
400   1.192897068329594301e+00
441   1.188194224055855175e+00
484   1.198033568378190417e+00
529   1.188357434186132711e+00
576   1.177803501664013819e+00
625   1.193749139474046483e+00
676   1.209038808782351593e+00
729   1.211579805767662554e+00
784   1.211800126029827007e+00
841   1.221599840591582442e+00
900   1.217217050056360383e+00
961   1.224773016884358023e+00
1024  1.225191924936025023e+00


==> data/1000.dat <==
25	1.093655853
36	1.124311911
49	1.148466523
64	1.165128367
81	1.14209731
100	1.146044589
121	1.172946944
144	1.182153999
169	1.19049233
196	1.224434415
225	1.212336474
256	1.209609719
289	1.205552398
324	1.210252468
361	1.211849232
400	1.225430654
441	1.227108418
484	1.231939024
529	1.230419974
576	1.23346314
625	1.233408642
676	1.239293479
729	1.244475587
784	1.248306365
841	1.25017232
900	1.249446175
961	1.253966045
1024	1.255916918


==> data/2000x2000_diag_vs_PS-crusher.dat <==
25     45.223148
36     35.604071
49     29.097477
64     24.216580
81     20.906543
100    18.104279
121    16.202162
144    14.480570
169    13.097440
196    11.865280
225    10.829340
256    9.898773
289    9.174899
324    8.472144
361    7.882528
400    7.326238
441    6.775267
484    6.443270
529    6.051243
576    5.640224
625    5.407084
676    5.102212
729    4.856588
784    4.598068
841    4.359852
900    4.166440
961    3.939636
1024   3.757842



==> data/2000x2000_diag_vs_PS.dat <==
25    25.316716
36    21.191337
49    16.633349
64    16.957801
81    12.563510
100   13.071446
121   11.428379
144   8.419543
169   7.553327
196   7.011819
225   6.317343
256   5.834306
289   5.371992
324   4.965802
361   4.501849
400   4.318156
441   4.021206
484   3.838461
529   3.513287
576   3.240942
625   3.103204
676   2.913998
729   2.778666
784   2.666233
841   2.510681
900   2.396097
961   2.323008
1024  2.261643


==> data/3000x3000_diag_vs_PS.dat <==
25	75.830956  
36	55.510192
49	45.752713
64	39.387165
81	34.862000
100	33.056237
121	23.925296
144	20.656340
169	22.548846
196	17.728594
225	18.546527
256	17.990612
289	19.188189
324	14.401990
361	12.846380
400	10.935034
441	12.302160
484	11.245747
529	9.710460
576	10.312673
625	9.978562
676	8.944901
729	9.191211
784	8.001841
841	7.566003
900	7.548110
961	6.009998
1024	5.579847


==> data/4000x4000_diag_vs_PS.dat <==
25    5.562390
36    4.434807
49    3.702184
64    3.085602
81    2.699978
100   2.395204
121   2.085012
144   1.878787
169   1.719726
196   1.563309
225   1.434185
256   1.306948
289   1.210881
324   1.127313
361   1.074506
400   0.997665
441   0.952548
484   0.889808
529   0.849725
576   0.815069
625   0.751294
676   0.727497
729   0.711048
784   0.657238
841   0.625313
900   0.595948
961   0.575222
1024  0.556698


==> data/500-v100.dat <==
25    1.104992657856094018e+00
36    1.220987654320987659e+00
49    1.211369509043927595e+00
64    1.275362318840579601e+00
81    1.276587748966554026e+00
100   1.300694674164736941e+00
121   1.261373269285108734e+00
144   1.345784418356456680e+00
169   1.308206546795758429e+00
196   1.386998254799301833e+00
225   1.408281656331266340e+00
256   1.421361717746375541e+00
289   1.436055213703642197e+00
324   1.437758383096003678e+00
361   1.447140627217255560e+00
400   1.458185170551824061e+00
441   1.467870745791866272e+00
484   1.487487025717910250e+00
529   1.508437670114316731e+00
576   1.571020019065777040e+00
625   1.523777370502556128e+00
676   1.497928436911487804e+00
729   1.451056156620298854e+00
784   1.596794495258873958e+00
841   1.468725868725868633e+00
900   1.425086086892812576e+00
961   1.537595612642516985e+00
1024  1.552983998351761485e+00


==> data/500.dat <==
25	1.041036236
36	1.103830042
49	1.14502986
64	1.185505104
81	1.179344769
100	1.219430866
121	1.237935089
144	1.263549745
169	1.266441851
196	1.301006612
225	1.329767852
256	1.342018084
289	1.334702152
324	1.34516902
361	1.351295725
400	1.358109549
441	1.356541014
484	1.3968523
529	1.410420225
576	1.393973107
625	1.373332059
676	1.394822725
729	1.400492804
784	1.379876056
841	1.397080494
900	1.406100567
961	1.432343858
1024	1.395875934


==> data/600-v100.dat <==
25    1.141042780748663166e+00
36    1.243889479277364485e+00
49    1.218442256042972183e+00
64    1.285441345051585804e+00
81    1.239286831404441624e+00
100   1.248425089016707679e+00
121   1.268399319893126043e+00
144   1.283537875581887366e+00
169   1.317178881008668201e+00
196   1.333689839572192559e+00
225   1.370418848167539227e+00
256   1.375280562621577163e+00
289   1.360111910471622609e+00
324   1.369637779700828339e+00
361   1.384703196347031984e+00
400   1.379044195390145999e+00
441   1.283273738577671796e+00
484   1.465702241808775730e+00
529   1.492370945637277346e+00
576   1.432392758114500175e+00
625   1.363314065510597306e+00
676   1.430885206747275706e+00
729   1.455248541095408799e+00
784   1.504287138584247341e+00
841   1.485025113164258670e+00
900   1.473145170894367029e+00
961   1.440962347855761605e+00
1024  1.447814355099838135e+00


==> data/600.dat <==
25	1.149211259
36	1.20082196
49	1.216493128
64	1.267379679
81	1.254795425
100	1.279595714
121	1.289181014
144	1.322747065
169	1.340800296
196	1.385306836
225	1.387960753
256	1.399311831
289	1.376254079
324	1.349878229
361	1.370581888
400	1.369876538
441	1.400547488
484	1.4322085
529	1.40891428
576	1.418431333
625	1.409372892
676	1.410992445
729	1.429737922
784	1.418164657
841	1.438669451
900	1.436141962
961	1.44773875
1024	1.458461399


==> data/700-v100.dat <==
25    1.182901554404145017e+00
36    1.221173574066475087e+00
49    1.252788104089219257e+00
64    1.297180667433831980e+00
81    1.273454032447683959e+00
100   1.339638328829765079e+00
121   1.336368603168821778e+00
144   1.360821382007822766e+00
169   1.392794376098418274e+00
196   1.424481605351170632e+00
225   1.447152480097979144e+00
256   1.451580809197435373e+00
289   1.405510631925726228e+00
324   1.373384657684905141e+00
361   1.529054945054945103e+00
400   1.474940529899105846e+00
441   1.484159279174538604e+00
484   1.446478776657752263e+00
529   1.590081649042966117e+00
576   1.533379258517034049e+00
625   1.574526836564459575e+00
676   1.609818262411347511e+00
729   1.572559366754617383e+00
784   1.566476265511128618e+00
841   1.558352722196370443e+00
900   1.588390148134927626e+00
961   1.600722481937951525e+00
1024  1.553091344236138704e+00


==> data/700.dat <==
25	1.139844406
36	1.157189901
49	1.255064335
64	1.277564221
81	1.272958341
100	1.286594239
121	1.328206654
144	1.354939314
169	1.375488337
196	1.416536815
225	1.421986432
256	1.415005135
289	1.392072462
324	1.387325658
361	1.46020838
400	1.459882439
441	1.475339996
484	1.476057009
529	1.500662351
576	1.493910241
625	1.514039981
676	1.519810195
729	1.53315968
784	1.534041581
841	1.537255282
900	1.559041369
961	1.5631685
1024	1.569969789


==> data/800-v100.dat <==
25    1.118894358197652483e+00
36    1.115668338742991983e+00
49    1.142013290671917369e+00
64    1.179185900125891751e+00
81    1.173905398276771539e+00
100   1.187749462695732339e+00
121   1.196447939262472948e+00
144   1.215917375455650040e+00
169   1.223153084539223112e+00
196   1.237242879746835333e+00
225   1.252050103631612066e+00
256   1.224691358024691423e+00
289   1.255952825259386341e+00
324   1.316352924270728586e+00
361   1.307303960136375620e+00
400   1.217285417285417282e+00
441   1.278795584580708633e+00
484   1.239123646960865965e+00
529   1.328982630272952825e+00
576   1.291400444886175336e+00
625   1.298504805980776000e+00
676   1.312903089828436620e+00
729   1.307503270046375121e+00
784   1.315020236846049961e+00
841   1.322976054732041051e+00
900   1.324236692785733638e+00
961   1.324635882698713241e+00
1024  1.302307809873146871e+00


==> data/800.dat <==
25	1.133174706
36	1.13639911
49	1.182355183
64	1.210422712
81	1.195033714
100	1.21279385
121	1.220563543
144	1.255410645
169	1.273146476
196	1.246501552
225	1.28384483
256	1.273780972
289	1.304833331
324	1.294156997
361	1.286309327
400	1.306179267
441	1.326318964
484	1.311780771
529	1.321383906
576	1.331010324
625	1.333884226
676	1.3335705
729	1.335066779
784	1.339823345
841	1.350690956
900	1.349931691
961	1.357221804
1024	1.359070245


==> data/900-v100.dat <==
25    1.218671679197995017e+00
36    1.110120374498439588e+00
49    1.134278872720574594e+00
64    1.259322033898305104e+00
81    1.214641788918957355e+00
100   1.276364996260284324e+00
121   1.240943008543311299e+00
144   1.248556045031816053e+00
169   1.226833976833976880e+00
196   1.222891566265060348e+00
225   1.323084641295778630e+00
256   1.330186205087857232e+00
289   1.242593362227631726e+00
324   1.165851937711031683e+00
361   1.267741935483871041e+00
400   1.299643560641590811e+00
441   1.289300447643289660e+00
484   1.290232824583657179e+00
529   1.296405241242311934e+00
576   1.266423878891745236e+00
625   1.278159249966988043e+00
676   1.266805266805266728e+00
729   1.277179586601843386e+00
784   1.292777918889171040e+00
841   1.295320698147553351e+00
900   1.293123143705734446e+00
961   1.295059469350411607e+00
1024  1.300721308462740033e+00


==> data/900.dat <==
25	1.108423136
36	1.106972209
49	1.150239027
64	1.134430852
81	1.135474782
100	1.157715586
121	1.185426862
144	1.193165303
169	1.177720245
196	1.196547064
225	1.185743446
256	1.212179657
289	1.203872172
324	1.220171291
361	1.232299709
400	1.242630145
441	1.245452636
484	1.244467701
529	1.248528882
576	1.255124343
625	1.249004654
676	1.263654081
729	1.265532058
784	1.269628139
841	1.276217995
900	1.280404265
961	1.284584102
1024	1.290390764


==> data/accuracy.dat <==
25    0.145127090356986
36    0.098316304360880
49    0.066450108657842
64    0.044398145570969
81    0.029382470229372
100   0.017703531608799
121   0.008843796243595
144   0.005572453921614
169   0.002361440149902
196   0.001251043392629
225   0.000598170621621
256   0.000252757433789
289   0.000095897905182
324   0.000031806976481
361   0.000010929283842
400   0.000003619100698
441   0.000001028164060
484   0.000000368384733


==> data/crusher/1000.dat <==
25    1.098666666666666680e+00
36    1.114707087259319884e+00
49    1.120644312952005173e+00
64    1.090411672746222083e+00
81    1.096809440559440629e+00
100   1.097424412094065049e+00
121   1.107875040676862932e+00
144   1.093469730941704077e+00
169   1.116086026914853369e+00
196   1.110664433277498642e+00
225   1.112843578210894524e+00
256   1.107165220502728253e+00
289   1.109694706073400372e+00
324   1.106939620131549784e+00
361   1.111525423728813466e+00
400   1.104350509102129063e+00
441   1.121357262392521204e+00
484   1.113882978723404360e+00
529   1.113826366559485637e+00
576   1.106075833714024625e+00
625   1.113461786036132661e+00
676   1.110157597144804997e+00
729   1.110672234134597369e+00
784   1.112192713293125967e+00
841   1.123871916571963281e+00
900   1.117630456598093236e+00
961   1.127976899261728949e+00
1024  1.116411841702175112e+00


==> data/crusher/1000x1000_diag_vs_PS-crusher.dat <==
25      247.764078 
36      187.191474
49      149.441185
64      121.936918
81      102.195059
100     86.995068
121     74.606844
144     67.477637
169     57.381564
196     51.311381
225     45.953835
256     41.159974
289     37.350845
324     33.941581
361     31.159012
400     28.383270
441     26.175998
484     24.362733
529     22.828167
576     21.287378
625     19.594365
676     18.403265
729     17.352921
784     16.194298
841     15.243546
900     14.437863
961     13.431844
1024    12.680794
































==> data/crusher/2000x2000_diag_vs_PS-crusher.dat <==
25      95.989901  
36      73.752899
49      58.937418
64      48.226553
81      40.831254
100     35.558126
121     30.260374
144     27.022434
169     24.115918
196     21.488753
225     19.244811
256     17.510641
289     16.163455
324     14.514009
361     13.414234
400     12.255447
441     11.315572
484     10.594857
529     9.831528
576     9.206076
625     8.613304
676     8.142508
729     7.618224
784     7.122059
841     6.815289
900     6.435223
961     6.066874
1024    5.769410
































==> data/crusher/4000x4000_diag_vs_PS-crusher.dat <==
25       52.341344  
36       40.801847
49       33.158569
64       27.679721
81       23.636493
100      20.489874
121      18.067681
144      16.001328
169      14.381167
196      12.973244
225      11.811340
256      10.764359
289      9.955451
324      9.144134
361      8.437008
400      7.856237
441      7.298951
484      6.831514
529      6.402413
576      6.010786
625      5.688719
676      5.375653
729      5.074065
784      4.825426
841      4.558293
900      4.706323
961      4.118937
1024     3.922821


==> data/crusher/500.dat <==
25    1.307219662058371812e+00
36    1.332925336597307275e+00
49    1.364891518737672671e+00
64    1.312643678160919647e+00
81    1.357560025957170735e+00
100   1.433908045977011492e+00
121   1.483180428134556639e+00
144   1.500000000000000000e+00
169   1.441603053435114523e+00
196   1.608128262490678528e+00
225   1.434539570461900615e+00
256   1.545116012603838351e+00
289   1.598249801113762913e+00
324   1.659909909909909942e+00
361   1.645481180978138447e+00
400   1.602445870088211599e+00
441   1.639202407825432584e+00
484   1.626439745573319495e+00
529   1.673309376020908124e+00
576   1.541922861934041267e+00
625   1.586091831286705833e+00
676   1.564209493437998200e+00
729   1.526821636119803260e+00
784   1.470760529239470760e+00
841   1.561828227021597293e+00
900   1.539495798319327813e+00
961   1.597534445250181401e+00
1024  1.548735861610113007e+00


==> data/crusher/500x500_diag_vs_PS-crusher.dat <==
25      532.730676 
36      401.118081
49      319.827661
64      257.046404
81      218.114871
100     181.496359
121     150.831892
144     129.591654
169     115.358730
196     100.821470
225     90.532591
256     80.469991
289     72.264540
324     65.503907
361     59.593125
400     54.344763
441     53.365901
484     46.009620
529     44.661304
576     39.373122
625     37.047246
676     35.301434
729     31.900827
784     30.455014
841     28.033531
900     26.420941
961     25.538575
1024    23.462760


==> data/crusher/600.dat <==
25    1.192554557124518633e+00
36    1.248248248248248204e+00
49    1.281884646628757007e+00
64    1.236340533672172892e+00
81    1.249472573839662370e+00
100   1.274465179790623681e+00
121   1.319708619991906140e+00
144   1.278872282608695565e+00
169   1.302332626476825128e+00
196   1.324931506849315044e+00
225   1.343990086741016166e+00
256   1.322770979020978954e+00
289   1.339686321222950172e+00
324   1.353742732558139483e+00
361   1.375628561850485987e+00
400   1.342034203420342076e+00
441   1.357282094124199423e+00
484   1.380977335254814697e+00
529   1.374909616775126464e+00
576   1.358478044464108025e+00
625   1.393482387681923562e+00
676   1.404872734475586915e+00
729   1.410199350950394059e+00
784   1.379413015737983805e+00
841   1.406499429874572327e+00
900   1.388561498942278538e+00
961   1.394919499105545579e+00
1024  1.386975495132594771e+00


==> data/crusher/700.dat <==
25    1.088669950738916148e+00
36    1.113464447806354007e+00
49    1.159726538222498382e+00
64    1.147321428571428603e+00
81    1.170070862859524885e+00
100   1.169395017793594338e+00
121   1.181222707423580820e+00
144   1.163689682751266385e+00
169   1.183361224001912460e+00
196   1.182030586236193725e+00
225   1.200884275278738977e+00
256   1.179983036471586200e+00
289   1.193748065614360865e+00
324   1.202497516673761924e+00
361   1.220194327731092487e+00
400   1.200190091481525556e+00
441   1.216150442477876181e+00
484   1.228039317123642116e+00
529   1.238113645148821051e+00
576   1.230234423745431904e+00
625   1.208711285445779104e+00
676   1.214313050133945637e+00
729   1.260504201680672232e+00
784   1.239744820963095018e+00
841   1.216782773907536308e+00
900   1.217500149013530431e+00
961   1.224633596392333601e+00
1024  1.253812933909145499e+00


==> data/crusher/800.dat <==
25    1.107142857142857206e+00
36    1.117806364251861861e+00
49    1.139978213507625293e+00
64    1.119929453262786589e+00
81    1.133283693224125033e+00
100   1.129022082018927398e+00
121   1.158479045240077721e+00
144   1.148139255702280925e+00
169   1.161056668086919430e+00
196   1.163195107968660436e+00
225   1.165265145014587223e+00
256   1.149149453219927119e+00
289   1.159614578969417664e+00
324   1.160903584048460280e+00
361   1.196405189858350093e+00
400   1.183708838821490472e+00
441   1.189411410809184888e+00
484   1.209101165851824033e+00
529   1.215008357526172311e+00
576   1.204580275784211008e+00
625   1.190673882422714769e+00
676   1.225239388309275368e+00
729   1.230805463966085700e+00
784   1.215825104030805459e+00
841   1.231575829383886322e+00
900   1.220028754700287488e+00
961   1.219551616266944638e+00
1024  1.216823072765685687e+00


==> data/crusher/900.dat <==
25    1.102040816326530503e+00
36    1.109870477891915952e+00
49    1.119784172661870469e+00
64    1.105385060799073615e+00
81    1.118287373004354102e+00
100   1.116832092638544216e+00
121   1.128752260397829943e+00
144   1.114227514885615777e+00
169   1.125259803242344425e+00
196   1.124583281886652575e+00
225   1.134491204631485228e+00
256   1.127816550348953228e+00
289   1.127445652173913127e+00
324   1.138519134775374475e+00
361   1.127884979190314052e+00
400   1.135189697180647439e+00
441   1.140267114007355254e+00
484   1.143559606620292657e+00
529   1.145807884508606378e+00
576   1.133880903490759762e+00
625   1.142726043276661496e+00
676   1.145115267901625877e+00
729   1.154824617756649019e+00
784   1.145631840796019985e+00
841   1.159320494873444130e+00
900   1.157336937193256921e+00
961   1.165997367799412876e+00
1024  1.157012195121951192e+00


==> data/crusher/amd_solution_time-1000.dat <==
2.500000000000000000e+01 1.858999999999999975e-03
3.600000000000000000e+01 2.462000000000000213e-03
4.900000000000000000e+01 3.040999999999999866e-03
6.400000000000000000e+01 3.821000000000000178e-03
8.100000000000000000e+01 4.558999999999999685e-03
1.000000000000000000e+02 5.364999999999999977e-03
1.210000000000000000e+02 6.185999999999999659e-03
1.440000000000000000e+02 7.147999999999999840e-03
1.690000000000000000e+02 7.934999999999999346e-03
1.960000000000000000e+02 8.984000000000000666e-03
2.250000000000000000e+02 1.004500000000000011e-02
2.560000000000000000e+02 1.121600000000000028e-02
2.890000000000000000e+02 1.234700000000000034e-02
3.240000000000000000e+02 1.351899999999999977e-02
3.610000000000000000e+02 1.477599999999999920e-02
4.000000000000000000e+02 1.615099999999999869e-02
4.410000000000000000e+02 1.738299999999999915e-02
4.840000000000000000e+02 1.880599999999999980e-02
5.290000000000000000e+02 2.028900000000000148e-02
5.760000000000000000e+02 2.188599999999999920e-02
6.250000000000000000e+02 2.324100000000000124e-02
6.760000000000000000e+02 2.493599999999999983e-02
7.290000000000000000e+02 2.656599999999999934e-02
7.840000000000000000e+02 2.820599999999999843e-02
8.410000000000000000e+02 2.996700000000000058e-02
9.000000000000000000e+02 3.168800000000000089e-02
9.610000000000000000e+02 3.376799999999999941e-02
1.024000000000000000e+03 3.583900000000000280e-02


==> data/crusher/amd_solution_time-2000.dat <==
2.500000000000000000e+01 9.901999999999999344e-03
3.600000000000000000e+01 1.293399999999999932e-02
4.900000000000000000e+01 1.607499999999999901e-02
6.400000000000000000e+01 1.944800000000000001e-02
8.100000000000000000e+01 2.316500000000000156e-02
1.000000000000000000e+02 2.680400000000000144e-02
1.210000000000000000e+02 3.104000000000000162e-02
1.440000000000000000e+02 3.508100000000000107e-02
1.690000000000000000e+02 3.943300000000000277e-02
1.960000000000000000e+02 4.410000000000000031e-02
2.250000000000000000e+02 4.924200000000000105e-02
2.560000000000000000e+02 5.422199999999999936e-02
2.890000000000000000e+02 5.947199999999999709e-02
3.240000000000000000e+02 6.513499999999999845e-02
3.610000000000000000e+02 7.052300000000000235e-02
4.000000000000000000e+02 7.656000000000000305e-02
4.410000000000000000e+02 8.317599999999999993e-02
4.840000000000000000e+02 8.898100000000000454e-02
5.290000000000000000e+02 9.645499999999999907e-02
5.760000000000000000e+02 1.026370000000000060e-01
6.250000000000000000e+02 1.098770000000000024e-01
6.760000000000000000e+02 1.169059999999999960e-01
7.290000000000000000e+02 1.245470000000000049e-01
7.840000000000000000e+02 1.320919999999999872e-01
8.410000000000000000e+02 1.389630000000000032e-01
9.000000000000000000e+02 1.481540000000000079e-01
9.610000000000000000e+02 1.563680000000000070e-01
1.024000000000000000e+03 1.644780000000000131e-01


==> data/crusher/amd_solution_time-4000.dat <==
2.500000000000000000e+01 5.126800000000000107e-02
3.600000000000000000e+01 6.552499999999999991e-02
4.900000000000000000e+01 8.088599999999999957e-02
6.400000000000000000e+01 9.661899999999999655e-02
8.100000000000000000e+01 1.133099999999999941e-01
1.000000000000000000e+02 1.306070000000000009e-01
1.210000000000000000e+02 1.485940000000000039e-01
1.440000000000000000e+02 1.672089999999999965e-01
1.690000000000000000e+02 1.866450000000000053e-01
1.960000000000000000e+02 2.066050000000000109e-01
2.250000000000000000e+02 2.273350000000000093e-01
2.560000000000000000e+02 2.486240000000000117e-01
2.890000000000000000e+02 2.709619999999999806e-01
3.240000000000000000e+02 2.933649999999999869e-01
3.610000000000000000e+02 3.170490000000000252e-01
4.000000000000000000e+02 3.406710000000000016e-01
4.410000000000000000e+02 3.661400000000000210e-01
4.840000000000000000e+02 3.909050000000000025e-01
5.290000000000000000e+02 4.178049999999999820e-01
5.760000000000000000e+02 4.440979999999999928e-01
6.250000000000000000e+02 4.713260000000000227e-01
6.760000000000000000e+02 4.976829999999999865e-01
7.290000000000000000e+02 5.272000000000000020e-01
7.840000000000000000e+02 5.553059999999999663e-01
8.410000000000000000e+02 5.866240000000000343e-01
9.000000000000000000e+02 6.167869999999999742e-01
9.610000000000000000e+02 6.493609999999999660e-01
1.024000000000000000e+03 6.809490000000000265e-01


==> data/crusher/amd_solution_time-500.dat <==
2.500000000000000000e+01 6.859999999999999779e-04
3.600000000000000000e+01 8.540000000000000499e-04
4.900000000000000000e+01 1.038999999999999993e-03
6.400000000000000000e+01 1.358000000000000049e-03
8.100000000000000000e+01 1.541999999999999968e-03
1.000000000000000000e+02 1.711000000000000064e-03
1.210000000000000000e+02 1.975000000000000193e-03
1.440000000000000000e+02 2.235000000000000007e-03
1.690000000000000000e+02 2.582000000000000094e-03
1.960000000000000000e+02 2.870000000000000155e-03
2.250000000000000000e+02 3.135999999999999899e-03
2.560000000000000000e+02 3.680999999999999810e-03
2.890000000000000000e+02 3.784000000000000037e-03
3.240000000000000000e+02 4.023999999999999799e-03
3.610000000000000000e+02 4.660000000000000080e-03
4.000000000000000000e+02 5.375999999999999703e-03
4.410000000000000000e+02 5.537000000000000255e-03
4.840000000000000000e+02 5.870000000000000218e-03
5.290000000000000000e+02 6.474999999999999853e-03
5.760000000000000000e+02 7.281000000000000145e-03
6.250000000000000000e+02 7.773000000000000395e-03
6.760000000000000000e+02 7.765000000000000201e-03
7.290000000000000000e+02 8.411999999999999339e-03
7.840000000000000000e+02 9.560000000000000789e-03
8.410000000000000000e+02 1.010100000000000060e-02
9.000000000000000000e+02 1.062699999999999929e-02
9.610000000000000000e+02 1.098900000000000050e-02
1.024000000000000000e+03 1.134300000000000065e-02


==> data/epyc1_diag_vs_mm.dat <==
500	5.66569591189655
1000	4.06237287446099
2000	3.32428307494578
4000	3.39042227309409
8000	3.45342571513922
16000	3.41543262782766



==> data/epyc4_diag_vs_mm.dat <==
500	9.97155584178608
1000	6.8344142311732
2000	4.81509112832113
4000	5.75726768852443
8000	6.78680253088864
16000	6.95283067447624



==> data/mi250x_diag_vs_mm.dat <==
500	1468.0851
1000	1087.8378
2000    743.1629
4000	498.8399
8000	227.6223
16000	111.4061



==> data/v100_diag_vs_mm.dat <==
500	1525.42372881356
1000	1811.41439205955
2000	1614.04753458673
4000	189.770999852891
8000	98.2220127069452
16000	46.6060424005753



==> data/v100_solution_time-1000.dat <==
25	4.159999999999999636e-03 
36	5.272999999999999909e-03
49	6.441999999999999810e-03
64	7.270999999999999686e-03
81	8.420999999999999666e-03
100	1.045699999999999928e-02
121	1.185800000000000048e-02
144	1.257499999999999937e-02
169	1.480099999999999992e-02
196	1.549200000000000056e-02
225	1.721699999999999967e-02
256	1.978699999999999903e-02
289	2.031000000000000166e-02
324	2.302200000000000080e-02
361	2.439099999999999949e-02
400	2.625999999999999862e-02
441	2.830900000000000083e-02
484	3.039499999999999841e-02
529	3.226699999999999707e-02
576	3.386200000000000321e-02
625	3.617700000000000082e-02
676	3.816399999999999654e-02
729	4.036300000000000304e-02
784	4.278799999999999965e-02
841	4.513099999999999751e-02
900	4.764000000000000179e-02
961	4.994900000000000034e-02
1024	5.267600000000000060e-02


==> data/v100_solution_time-2000.dat <==
25	0.026838
36	0.033998
49	0.041853
64	0.049321
81	0.057423
100	0.065072
121	0.074362
144	0.083202
169	0.092263
196	0.10144
225	0.110915
256	0.120449
289	0.131244
324	0.141226
361	0.152793
400	0.161973
441	0.175287
484	0.184939
529	0.197506
576	0.209883
625	0.221722
676	0.234181
729	0.246492
784	0.260824
841	0.275336
900	0.287065
961	0.303961
1024	0.317482


==> data/v100_solution_time-4000.dat <==
25	0.192311
36	0.241511
49	0.295403
64	0.341004
81	0.392619
100	0.451533
121	0.507024
144	0.556786
169	0.620044
196	0.676289
225	0.736261
256	0.798105
289	0.861715
324	0.922974
361	0.98935
400	1.054546
441	1.125686
484	1.179243
529	1.248591
576	1.314829
625	1.385751
676	1.450016
729	1.527565
784	1.603151
841	1.672966
900	1.750624
961	1.827564
1024	1.901174


==> data/v100_solution_time-500.dat <==
25	1.423000000000000003e-03 
36	1.587000000000000086e-03
49	1.910999999999999938e-03
64	2.209000000000000026e-03
81	2.660000000000000038e-03
100	2.995999999999999965e-03
121	3.361999999999999971e-03
144	3.775999999999999843e-03
169	4.159999999999999636e-03
196	4.537000000000000234e-03
225	5.040000000000000209e-03
256	5.414999999999999675e-03
289	5.982000000000000338e-03
324	6.478000000000000251e-03
361	6.977999999999999828e-03
400	7.566999999999999942e-03
441	8.115999999999999950e-03
484	8.399999999999999481e-03
529	9.140999999999999820e-03
576	9.731999999999999332e-03
625	1.027899999999999994e-02
676	1.069400000000000038e-02
729	1.128000000000000010e-02
784	1.189699999999999959e-02
841	1.301000000000000073e-02
900	1.316499999999999962e-02
961	1.382700000000000075e-02
1024	1.451000000000000033e-02

